A parallel edge orientation algorithm for quadrilateral meshes

One approach to achieving correct finite element assembly is to ensure that the local orientation of facets relative to each cell in the mesh is consistent with the global orientation of that facet. Rognes et al. have shown how to achieve this for any mesh composed of simplex elements, and deal.II contains a serial algorithm to construct a consistent orientation of any quadrilateral mesh of an orientable manifold. The core contribution of this paper is the extension of this algorithm for distributed memory parallel computers, which facilitates its seamless application as part of a parallel simulation system. Furthermore, our analysis establishes a link between the well-known Union-Find algorithm and the construction of a consistent orientation of a quadrilateral mesh. As a result, existing work on the parallelisation of the Union-Find algorithm can be easily adapted to construct further parallel algorithms for mesh orientations.

==> rounds_s_sphere.csv <==
P,rounds
24,7
48,10
96,14
192,18
384,27
768,34
1536,45
3072,63
6144,82
12288,124
24576,161


==> rounds_s_square.csv <==
P,rounds
24,5
48,7
96,11
192,15
384,23
768,32
1536,46
3072,66
6144,92
12288,141
24576,189


==> rounds_t10.csv <==
P,rounds
24,142
48,200
96,301
192,440
384,628
768,841
1536,1008
3072,1593
6144,1846
12288,3052
24576,3864


==> rounds_t11.csv <==
P,rounds
24,299
48,315
96,568
192,1221
384,1581
768,1433
1536,2943
3072,1627
6144,5691
12288,9626
24576,7204


==> rounds_u_sphere.csv <==
P,rounds
24,5199
48,7035
96,3932
192,7433
384,15154
768,27556
1536,39025
3072,46310
6144,77122
12288,80441
24576,152335


==> rounds_u_square.csv <==
P,rounds
24,150
48,207
96,466
192,556
384,624
768,1090
1536,1264
3072,1783
6144,2722
12288,3462
24576,4902


==> time_s_sphere.csv <==
P,time
24,0.1148
48,0.0575569
96,0.0296215
192,0.0187276
384,0.0144984
768,0.0157154
1536,0.0215795
3072,0.0270347
6144,0.0414948
12288,0.0782154
24576,0.0770004


==> time_s_square.csv <==
P,time
24,0.265036
48,0.333754
96,0.0603101
192,0.340135
384,0.0455439
768,0.0759308
1536,0.094921
3072,0.559007
6144,1.05011
12288,2.84582
24576,3.19285


==> time_t10.csv <==
P,time
24,0.096142
48,0.0600888
96,0.0655938
192,0.0850968
384,0.131784
768,0.205201
1536,0.32358
3072,0.745274
6144,0.933222
12288,1.452
24576,2.67541


==> time_t11.csv <==
P,time
24,0.0988905
48,0.0747488
96,0.123015
192,0.198368
384,0.341272
768,0.360344
1536,0.967041
3072,0.746336
6144,3.16591
12288,4.52278
24576,4.87706


==> time_u_sphere.csv <==
P,time
24,0.48151
48,0.816304
96,0.612489
192,1.1768
384,3.33383
768,7.2009
1536,12.6621
3072,20.6659
6144,41.246
12288,41.8564
24576,105.037


==> time_u_square.csv <==
P,time
24,0.284801
48,0.133391
96,0.121408
192,0.110871
384,0.150854
768,0.303444
1536,0.548854
3072,0.879107
6144,1.50409
12288,1.86935
24576,3.77871

